The strong correlation between post-starburst fraction and environment

We examine a magnitude limited (M_B< -18.7) sample of post-starburst (PSB) galaxies at 0.03<z<0.11 in the different environments from the spectroscopic data set of the Padova Millennium Galaxy Group Catalog and compare their incidence and properties with those of passive (PAS) and emission line galaxies (EML). PSB galaxies have a quite precise life-time (<1-1.5 Gyr), and they hold important clues for understanding galaxy evolution. While the properties (stellar mass, absolute magnitude, color) of PSBs do not depend on environment, their frequency increases going from single galaxies to binary systems to groups, both considering the incidence with respect to the global number of galaxies and to the number of currently+recently star-forming galaxies. Including in our analysis the sample of cluster PSBs drawn from the WIde-field Nearby Galaxy-cluster Survey presented in Paccagnella et al., we extend the halo mass range covered and present a coherent picture of the effect of the environment on galaxy transformations. We find that the PSB/(PSB+EML) fraction steadily increases with halo mass going from 1% in 10^{11} M_sun$ haloes to ~15% in the most massive haloes (10^{15.5} M_sun). This provides evidence that processes specific to the densest environments, such as ram pressure stripping, are responsible for a large fraction of PSB galaxies in dense environments. These processes act on a larger fraction of galaxies than alternative processes leading to PSB galaxies in the sparsest environments, such as galaxy interactions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
